MORDOR: Mitigating Overheads of Read Disturbance Preventive Operations via Elastic Refresh Scheduling

Modern DRAM chips are susceptible to read disturbance phenomena such as RowHammer, where repeatedly accessing (hammering) a row of DRAM cells (i.e., a DRAM row) induces bitflips in other physically nearby (victim) DRAM rows. A common practice to avoid such bitflips is to preventively refresh victim rows that might otherwise experience bitflips. Unfortunately, preventive refreshes cause long latencies and need to be performed urgently before the aggressor row is activated again to ensure data integrity. This is done by prioritizing them over demand memory requests, thereby potentially imposing significant delays on those requests and causing performance and energy overheads. Our goal in this work is to alleviate these overheads by scheduling preventive refreshes off the critical path of demand memory requests. We propose MORDOR, a new preventive refresh scheduling policy that significantly reduces system performance degradation and energy consumption caused by preventive refresh operations. MORDOR is integrated into the memory controller and operates alongside memory-controller-based read disturbance mitigation techniques to intelligently delay preventive refresh operations, while maintaining their data integrity guarantees. MORDOR leverages the key observation that a preventive refresh operation targeting an aggressor row can be delayed to serve any other demand memory request, as long as that memory request does not access the aggressor row. By doing so, MORDOR executes latency-critical memory requests before long-latency preventive refresh operations, while mitigating read disturbance bitflips. We evaluate MORDOR by integrating it into six state-of-the-art read disturbance mitigation techniques. Our comprehensive evaluation shows that MORDOR significantly improves system performance and energy efficiency at low area cost.

==> LICENSES.txt <==
Artifact appendix template attribution

LaTeX template for Artifact Evaluation V20240722

Prepared by Grigori Fursin with contributions from Bruce Childers,
Michael Heroux, Michela Taufer and other colleagues.

See examples of this Artifact Appendix in
* ASPLOS'24 "PyTorch 2: Faster Machine Learning Through Dynamic Python Bytecode Transformation and Graph Compilation":
https://dl.acm.org/doi/10.1145/3620665.3640366
* SC'17 paper: https://dl.acm.org/citation.cfm?id=3126948
* CGO'17 paper: https://www.cl.cam.ac.uk/~sa614/papers/Software-Prefetching-CGO2017.pdf
* ACM ReQuEST-ASPLOS'18 paper: https://dl.acm.org/citation.cfm?doid=3229762.3229763

(C)opyright 2014-2024 cTuning.org

CC BY 4.0 license


